nGraph-HE: A Graph Compiler for Deep Learning on Homomorphically Encrypted Data

Homomorphic encryption (HE)---the ability to perform computation on encrypted data---is an attractive remedy to increasing concerns about data privacy in deep learning (DL). However, building DL models that operate on ciphertext is currently labor-intensive and requires simultaneous expertise in DL, cryptography, and software engineering. DL frameworks and recent advances in graph compilers have greatly accelerated the training and deployment of DL models to various computing platforms. We introduce nGraph-HE, an extension of nGraph, Intel's DL graph compiler, which enables deployment of trained models with popular frameworks such as TensorFlow while simply treating HE as another hardware target. Our graph-compiler approach enables HE-aware optimizations-- implemented at compile-time, such as constant folding and HE-SIMD packing, and at run-time, such as special value plaintext bypass. Furthermore, nGraph-HE integrates with DL frameworks such as TensorFlow, enabling data scientists to benchmark DL models with minimal overhead.

==> reviews.txt <==
Reviewer 1
Weaknesses
* The paper does not distinguish itself from prior work sufficiently. The claims 
are exaggerated and not justified. It does not focus on the novel compiler 
optimizations for HE and there is very little description and evaluation of 
such optimizations.

* The paper omits important aspects of homomorphic computation like encryption 
parameters, noise accumulation, and re-scaling operations. 

* The evaluation can be improved. It uses customized neural network models instead of the 
ones publicly available. The evaluation also fails to demonstrate the benefits 
of using a compiler, such as the impact of compiler optimizations.

* The storage model and assembly language is similar to the homomorphic 
instruction set architecture (HISA) presented in CHET compiler. SIMD packing 
and OpenMP parallelization have been done in other HE frameworks and compilers, 
including CHET. It is not clear what the novelty in these are.

* While HE-specific optimizations like handling special plaintext values and 
reducing computation depth are interesting and novel, they are presented as 
ad-hoc approaches and not with the rigor that traditional compiler 
optimizations are presented. Moreover, these optimizations are not evaluated on 
neural network models.

* One of the challenges in using HE is determining encryption parameters. It is 
not clear how the encryption parameters are decided and what the user needs to 
do. This is related to noise accumulation and re-scaling operations. It is not 
clear how the compiler can be extended to other HE cryptosystems because 
different cryptosystems have different ways to re-scale.

* I understand the activations in existing neural network models need to be 
changed into polynomial ones but the models evaluated in the paper change much 
more than that (like changing the width and depth of the models). This results 
in poor accuracy compared to non-homomorphic execution. Specifically, MNIST 
model achieves 99.3% accuracy and CIFAR10 model (SqueezeNet) achieves 84% 
accuracy when executed non-homomorphically (say in TensorFlow), whereas 
nGraph-HE achieves 99% and 62% accuracy for MNIST and CIFAR10 (it is known that 
is easy to achieve high accuracy for MNIST data). More execution time for 
security is reasonable (and expected) but inaccurate output is a deal-breaker, 
especially for compilers.

Reviwer 1 Suggestions
* In Section 3, if something is not novel, please state so; if it is, please 
contrast it with past work like CHET. 

* The compiler optimizations can be presented more systematically. Special 
handling of plaintext is a particular example of strength reduction. Reducing 
computation depth seems like loop fusion along with constant propagation. 
Please try to present the optimizations in such a form.

* What are the security and precision/accuracy guarantees provided by the 
compiler? Please try to define and validate these as formally as you can.

* Does your compiler do bootstrapping? It is not trivial to determine when to do bootstrapping. If it is not, then what is expected from the encrypted data?

* Please clarify encrypt and decrypt in Figure 2 because they involve encryption 
parameters that strongly determine the security, performance, and accuracy of 
the homomorphic computation. Please also expand on this in Section 3 by 
explaining how the compiler is interacting with that.

* Instead of evaluating models like CryptoNets, showcase the benefits of 
compiling from TensorFlow, MXNet, or PyTorch by taking some model(s) from their 
tutorials and modifying it with as little changes as possible (without loosing 
significant accuracy) to run using nGraph-HE (include this in the Appendix). 
This would also improve the adoption of nGraph-HE.

* Please evaluate the benefits of the compiler optimizations as thoroughly as you 
can, on the neural network models (not toy codes like GEMM). Does special 
handling of plaintext help for MNIST or CIFAR10 and by how much? How much 
impact does computation depth reduction have on performance for MNIST and 
CIFAR10?

* How were the encryption parameters chosen for MNIST and CIFAR10? 

* Can you compare with hand-written or third-party for the models you evaluate? 
The latency for CIFAR10 does not look impressive. From the CHET paper cited, 
CHET takes 1342 seconds with an accuracy of 81% while nGraph-HE takes 1348 
seconds with an accuracy of 62%. This is inspite of the fact that CHET uses 
HEAAN library/backend which is much slower than the SEAL library/backend used 
by nGraph-HE (in performing homomorphic additions and multiplications).

Reviewer 2
* while the examples are relevant, they seem the more common simple examples for the area. Would it be possible to evaluate more complex cases, or the overhead is too much?

* the authors highlights SIMD optimizations. However, since the compiler generates OpenMP code, maybe the authors could highlight how parallelism is extracted and if there are any influences to that due to the encryption?

Reviewer 3
* The paper is very well written and clear. However, the actual equivalence should be discussed from the models. It only applies to the inference part of the model, would this apply to the training in any way? It will be very interesting to see if it applies to the training in case that the information need to be protected in this stage too.

* The accuracy of the CIFAR based network is too low and it seems a bit not representative (how much was the accuracy of the original model? state of the art network CIFAR has around 90%) More complex networks should have been tested

Reviewer 4
* nGraph-HE depends heavily upon the infrastructure provided by nGraph and also SEAL. Not much description is provided about the implementation details -- e.g., no system architecture diagram or discussion of the code that written to implement this.

* One potential issue with regard to homomorphic encryption is how secure it is. You could perhaps add a brief discussion of what level of security is required by different types of applications, and how secure your supported methods are?


Summary of comments:
* Better CIFAR10 accuracy -- 1, 3
* Compare to CHET -- 1
* Evaluate optimziations on NN models -- 1
* Highlight compiler optimizations -- 1
* Encryption parameters (noise / re-scaling) -- 1
* More complex examples -- 2
* SIMD influence on encryption.??? -- 2
* Talk about training -- 3
* System architecture w.r.t nGraph -- 4
* HE security -- 4

Overall Scores
5, 4, 4, 5

Novelty
3, 4, 3, 4

Quality
3, 3, 4, 5

Confidence
5, 3, 3, 3
